Two-loop planar master integrals for the production of off-shell vector bosons in hadron collisions

We describe the calculation of all planar master integrals that are needed for the computation of NNLO QCD corrections to the production of two off-shell vector bosons in hadron collisions. The most complicated representatives of integrals in this class are the two-loop four-point functions where two external lines are on the light-cone and two other external lines have different invariant masses. We compute these and other relevant integrals analytically using differential equations in external kinematic variables and express our results in terms of Goncharov polylogarithms. The case of two equal off-shellnesses, recently considered in Ref. [1], appears as a particular case of our general solution.

==> Atilde_family_P12.txt <==
(* Two-loop planar master integrals for two off-shell bosons 
* J.M. Henn, K. Melnikov, V. Smirnov 
*
*
*  This is a Mathematica readable file with the matrix Atilde for the family P12 
*  written in x,y,z variables.  For the definition of Atilde, see Eq.(3.3)
*
*   The parameters x,y,z are defined in Eq.(2.5) 
*)


Atilde={{-2*(Log[x] + Log[z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, -2*(2*Log[x] + Log[y]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -2*(Log[1 + x] + Log[1 + x*y]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-Log[1 + x] + Log[1 + x*y])/2, -2*Log[x] - Log[1 + x] - Log[y] - 
   Log[1 + x*y] + (Log[x] + Log[y] + 3*(Log[x] + Log[1 + x] + Log[y]) + 
     Log[1 + x*y])/2, 0, 2*Log[x] - Log[1 + x] + 2*Log[1 - y] - 
   (3*(2*Log[x] + Log[y]))/2 - Log[1 + x*y], -Log[y], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-Log[1 + x] - Log[1 + x*y])/4, (2*Log[x] + Log[y])/2 + 
   (Log[1 + x] + Log[1 + x*y])/4, 0, (3*(2*Log[x] + Log[y]))/4 + 
   (3*(Log[1 + x] + Log[1 + x*y]))/4 - 
   (3*(2*Log[x] + Log[1 + x] + 2*Log[y] + Log[1 + x*y]))/4, 
  -Log[1 + x] + (-2*Log[x] - Log[y])/2 - Log[1 + x*y], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(2*Log[x] + Log[y])/2 + (-Log[x] - Log[z])/2, 0, 0, 0, 0, 0, 
  -3*Log[x] - Log[y] - Log[x*y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, (-2*Log[x] - Log[y])/2 + (-Log[1 + x] - Log[1 + x*y])/2 + 
   (2*Log[x] + Log[1 + x] + 2*Log[y] + Log[1 + x*y])/2, 
  -Log[x] - Log[1 + x] - Log[y] + (2*Log[x] + Log[y])/2 + 
   (Log[1 + x] + Log[1 + x*y])/2, 0, 0, 0, 2*Log[1 - y] - Log[y] - 
   (3*(Log[1 + x] + Log[1 + x*y]))/2, -Log[1 + x] + Log[1 + x*y], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, (-3*(2*Log[x] + Log[y]))/4, (-3*(2*Log[x] + Log[y]))/4 + 
   (3*(Log[1 + x] + Log[1 + x*y]))/4, 0, 0, 0, 
  (-3*(Log[1 + x] - Log[1 + x*y]))/4, -2*Log[x] - Log[y] + 
   (-Log[1 + x] - Log[1 + x*y])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2*Log[x] - Log[1 + x] - Log[y] - Log[1 + x*y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {(-Log[x] - Log[z])/2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -Log[1 + x*z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, (-2*Log[x] - Log[y])/2 + (-Log[1 + x] - Log[1 + x*y])/2 + 
   (2*Log[x] + Log[1 + x] + 2*Log[y] + Log[1 + x*y])/2, 0, 
  (Log[1 + x] - Log[1 + x*y])/2, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[x] + 2*Log[1 - y] - (3*(2*Log[x] + Log[y]))/2 - 
   (3*(Log[1 + x] + Log[1 + x*y]))/2, -2*Log[x] - Log[1 + x] - Log[y] + 
   2*(Log[x] + Log[1 + x] + Log[y]) - Log[1 + x*y], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, (3*(2*Log[x] + Log[y]))/4, 0, 
  (3*(Log[1 + x] + Log[1 + x*y]))/4, 0, 0, 0, 0, 0, 0, 0, 
  (-3*(2*Log[x] + Log[y]))/4 + (3*(Log[x] + Log[1 + x] + Log[y]))/2 - 
   (3*(Log[1 + x] + Log[1 + x*y]))/4, (-2*Log[x] - Log[y])/2 + 
   (-Log[1 + x] - Log[1 + x*y])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[1 + x] - Log[1 + x*y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2*(Log[1 + x] + Log[1 + x*y]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2*(Log[1 + x] + Log[1 + x*y]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {(3*(Log[x] + Log[x*y + z]))/2 + 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z] + Log[1 + x*z]))/2, 
  2*Log[x] + Log[y] + (2*Log[x] + Log[1 - z] + Log[-y + z])/2 - 
   (3*(Log[x] + Log[x*y + z]))/2, -2*Log[x] - Log[y] + 
   (2*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 3*Log[1 + x*z])/2, 0, 
  (-3*(-Log[y] - Log[1 - z] + Log[-y + z]))/2, 
  Log[y] - Log[1 - z] - Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] - 3*(Log[x] + Log[z]) + 
   Log[-y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(-2*Log[x] - Log[y])/8 + (Log[1 + x] + Log[1 + x*y])/2 + 
   (2*Log[x] + Log[1 - z] + Log[-y + z] - 5*Log[1 + x*z])/8, 0, 
  (2*Log[x] + Log[y])/8 + (-Log[1 + x] - Log[1 + x*y])/2 + 
   (-2*Log[x] - Log[1 - z] - Log[-y + z] + 5*Log[1 + x*z])/8, 
  (-2*Log[x] - Log[y])/8 + (-Log[1 + x] - Log[1 + x*y])/2 + 
   (2*Log[x] + Log[1 - z] + Log[-y + z] + 3*Log[1 + x*z])/8, 0, 0, 
  (-2*Log[x] - Log[y])/2 - 2*(Log[1 + x] + Log[1 + x*y]) + 
   (2*Log[x] + Log[1 - z] + Log[-y + z] + 3*Log[1 + x*z])/2, 
  -2*Log[x] - Log[1 + x] - Log[y] - Log[1 + x*y] + 
   (Log[x] + 3*(Log[x] + Log[1 + x] + Log[y]) + Log[1 + x*y] - Log[1 - z] + 
     Log[-y + z])/2, -Log[1 + x] - Log[1 + x*y] + Log[1 + x*z], 0, 0, 0, 0, 
  0, 0, 0, 0, (-3*(2*Log[x] + Log[y]))/2 - 2*(Log[1 + x] + Log[1 + x*y]) + 
   (-2*Log[x] - Log[1 - z] + 8*(Log[x] + Log[1 + y + x*y - z]) - 
     Log[-y + z] - 3*Log[1 + x*z])/2, (2*Log[x] + Log[y])/4 + 
   (-2*Log[x] - Log[1 - z] - Log[-y + z] + Log[1 + x*z])/4, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {(3*(2*Log[x] + Log[y]))/4 + 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z] + Log[1 + x*z]))/4, 0, 
  (-3*(2*Log[x] + Log[y]))/4 - 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z] + Log[1 + x*z]))/4, 
  (3*(2*Log[x] + Log[y]))/4 + (3*(-2*Log[x] - Log[1 - z] - Log[-y + z] + 
      Log[1 + x*z]))/4, 0, 0, -3*(2*Log[x] + Log[y]) + 
   6*(Log[x] + Log[x*y + z]) + 3*(-2*Log[x] - Log[1 - z] - Log[-y + z] + 
     Log[1 + x*z]), -3*(-Log[y] - Log[1 - z] + Log[-y + z]), 2*Log[1 + x*z], 
  0, 0, 0, 0, 0, 0, 0, 0, -3*(2*Log[x] + Log[y]) + 
   3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 3*Log[1 + x*z], 
  (2*Log[x] + Log[y])/2 - 2*(Log[1 + x] + Log[1 + x*y]) - 
   4*(Log[x] + Log[z]) + (3*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
     Log[1 + x*z])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, Log[x] + Log[1 + x] + (-2*Log[x] - Log[y])/2 + Log[y] + 
   (-Log[1 + x] - Log[1 + x*y])/2, (-2*Log[x] - Log[y])/2 + 
   (Log[1 + x] + Log[1 + x*y])/2, -2*Log[x] - Log[1 + x] - Log[y] + 
   2*(Log[x] + Log[1 + x] + Log[y]) - Log[1 + x*y], 0, 
  (2*Log[x] + Log[y])/2 + (-Log[1 + x] - Log[1 + x*y])/2, 
  -2*Log[x] - Log[1 + x] - Log[y] + 2*(Log[x] + Log[1 + x] + Log[y]) - 
   Log[1 + x*y], -2*Log[x] - Log[1 + x] - Log[y] + 
   2*(Log[x] + Log[1 + x] + Log[y]) - Log[1 + x*y], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 2*Log[x] + 2*Log[1 - y] - 2*(2*Log[x] + Log[y]) - 
   2*(Log[1 + x] + Log[1 + x*y]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(-Log[1 + x] - Log[1 + x*y])/2 + (-2*Log[x] - Log[1 - z] - Log[-y + z])/8 + 
   (5*(Log[x] + Log[x*y + z]))/8, (Log[1 + x] + Log[1 + x*y])/2 + 
   (2*Log[x] + Log[1 - z] + Log[-y + z])/8 - (5*(Log[x] + Log[x*y + z]))/8, 
  0, (Log[1 + x] + Log[1 + x*y])/2 + (-2*Log[x] - Log[1 - z] - Log[-y + z])/
    8 - (3*(Log[x] + Log[x*y + z]))/8, 0, 0, 0, 0, 0, 0, 
  2*(Log[1 + x] + Log[1 + x*y]) + (-2*Log[x] - Log[1 - z] - Log[-y + z])/2 - 
   (3*(Log[x] + Log[x*y + z]))/2, (2*Log[x] + Log[y])/2 + 
   (Log[1 + x] + Log[1 + x*y])/2 + (-2*Log[x] - Log[y] - 2*Log[1 + x*y] + 
     Log[1 - z] - Log[-y + z])/2, -Log[x] + Log[1 + x] + Log[1 + x*y] - 
   Log[x*y + z], 0, 0, 0, 0, 0, 0, 0, -2*(Log[1 + x] + Log[1 + x*y]) + 
   (-2*Log[x] - Log[1 - z] - Log[-y + z])/2 - (3*(Log[x] + Log[x*y + z]))/2 + 
   4*Log[1 + x + x*y - x*z], (2*Log[x] + Log[1 - z] + Log[-y + z])/4 + 
   (-Log[x] - Log[x*y + z])/4, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(3*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/4 + (3*(Log[x] + Log[x*y + z]))/
    4, (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/4 - 
   (3*(Log[x] + Log[x*y + z]))/4, 0, 
  (3*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/4 + (3*(Log[x] + Log[x*y + z]))/
    4, 0, 0, 0, 0, 0, 0, 3*(Log[x] + Log[x*y + z]) - 
   3*(2*Log[x] + Log[1 - z] + Log[-y + z] - 2*Log[1 + x*z]), 
  -3*(-Log[y] - Log[1 - z] + Log[-y + z]), -2*(2*Log[x] + Log[y]) + 
   2*(Log[x] + Log[x*y + z]), 0, 0, 0, 0, 0, 0, 0, 
  3*(-2*Log[x] - Log[1 - z] - Log[-y + z]) + 3*(Log[x] + Log[x*y + z]), 
  -2*(Log[1 + x] + Log[1 + x*y]) - 4*(Log[x] + Log[z]) + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2 + (Log[x] + Log[x*y + z])/2, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, (-Log[1 + x] + Log[1 + x*y])/2, 
  (Log[1 + x] - Log[1 + x*y])/2, (-Log[1 + x] + Log[1 + x*y])/2, 
  (Log[1 + x] + Log[1 + x*y])/2, -Log[1 + x] + Log[1 + x*y], 0, 0, 0, 0, 0, 
  (-Log[1 + x] - Log[1 + x*y])/2, -Log[1 + x] + Log[1 + x*y], 
  -Log[1 + x] + Log[1 + x*y], 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[x] + 2*Log[1 - y] - 2*(Log[1 + x] + Log[1 + x*y]), 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, (-3*(2*Log[x] + Log[y]))/2 + 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/2 + 3*(Log[x] + Log[x*y + z]), 
  0, 0, 0, (3*(2*Log[x] + Log[y]))/2 - 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z] - 2*Log[1 + x*z]))/2, 0, 0, 0, 
  (-3*(2*Log[x] + Log[y]))/2 - (3*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/2, 
  0, 0, 0, 0, 0, 0, 0, 0, (2*Log[x] + Log[y])/2 - 
   2*(Log[1 + x] + Log[1 + x*y]) - 4*(Log[x] + Log[z]) + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2, 
  (-3*(-Log[y] - Log[1 - z] + Log[-y + z]))/2, 0, 0, 0, 0, 0, 0}, 
 {(-2*Log[x] - Log[y])/2 + (-Log[1 + x] - Log[1 + x*y])/2 + 
   (2*Log[x] + Log[1 + x] + 2*Log[y] + Log[1 + x*y])/2, 0, 0, 0, 0, 0, 
  (-Log[x] + 4*(Log[x] + Log[1 + x] + Log[y]) - Log[1 + x*y] - 
    3*(Log[x] + Log[y] + Log[1 + x*y]) + Log[1 - z] - Log[-y + z])/2, 0, 0, 
  0, 2*(2*Log[x] + Log[y]) + 2*(Log[1 + x] + Log[1 + x*y]) + 
   (Log[y] - 8*(Log[x] + Log[1 + x] + Log[y]) + Log[1 - z] - Log[-y + z])/2, 
  0, 0, 0, -2*(2*Log[x] + Log[y]) - 2*(Log[1 + x] + Log[1 + x*y]) + 
   (Log[x] + 4*(Log[x] + Log[1 + x] + Log[y]) + Log[1 + x*y] + 
     3*(Log[x] + Log[y] + Log[1 + x*y]) - Log[1 - z] + Log[-y + z])/2, 0, 0, 
  0, 0, 0, 0, 0, 0, (-Log[y] - Log[1 - z] + Log[-y + z])/2, 
  (-3*(2*Log[x] + Log[y]))/2 - 2*(Log[1 + x] + Log[1 + x*y]) + 
   (-2*Log[x] + 4*(2*Log[x] + 2*Log[1 - y]) - Log[1 - z] - Log[-y + z])/2, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[1 + x] + Log[1 + x*y], 0, 
  0, 0, -2*Log[x] - Log[1 + x] - Log[y] + 2*(Log[x] + Log[1 + x] + Log[y]) - 
   Log[1 + x*y], 0, -Log[y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[1 - y] - Log[y] - 2*(Log[1 + x] + Log[1 + x*y]), 0, 0, 0, 0, 0}, 
 {(3*(2*Log[x] + Log[y]))/8 + (3*(Log[1 + x] + Log[1 + x*y]))/8 - 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/8, 
  (-2*Log[x] - Log[y])/4 + (-Log[1 + x] - Log[1 + x*y])/4 + 
   (2*Log[x] + Log[1 - z] + Log[-y + z])/4, (-2*Log[x] - Log[y])/8 + 
   (-Log[1 + x] - Log[1 + x*y])/8 + (2*Log[x] + Log[1 - z] + Log[-y + z])/8, 
  (-3*(2*Log[x] + Log[y]))/8 - (3*(Log[1 + x] + Log[1 + x*y]))/8 + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/8, 
  (-Log[1 + x] - Log[y] + Log[1 + x*y] - Log[1 - z] + Log[-y + z])/2, 
  -Log[1 + x] - Log[y] - Log[1 + x*y] + Log[1 - z] + Log[-y + z], 
  (-3*(2*Log[x] + Log[y]))/2 - (3*(Log[1 + x] + Log[1 + x*y]))/2 + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2, 
  Log[1 + x] + Log[y] - Log[1 + x*y] + Log[1 - z] - Log[-y + z], 
  -Log[1 + x] - Log[y] - Log[1 + x*y] + Log[1 - z] + Log[-y + z], 
  -Log[1 + x] - Log[y] - Log[1 + x*y] + Log[1 - z] + Log[-y + z], 0, 0, 0, 0, 
  0, 0, -Log[x] - Log[y] + Log[z], (-3*(2*Log[x] + Log[y]))/2 - 
   (3*(Log[1 + x] + Log[1 + x*y]))/2 + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2, 
  -Log[x] + (3*(2*Log[x] + Log[y]))/4 + (-Log[1 + x] - Log[1 + x*y])/4 - 
   Log[z] + (2*Log[x] + Log[1 - z] + Log[-y + z])/4, 
  Log[1 + x] + Log[y] - Log[1 + x*y] + Log[1 - z] - Log[-y + z], 0, 0, 0, 0, 
  0, 0, -Log[1 + x] - Log[y] - Log[1 + x*y] + Log[1 - z] + Log[-y + z] - 
   2*(Log[x] + Log[x*y + z]), 0, 0, 0, 0}, 
 {(3*(Log[1 + x] + Log[1 + x*y]))/8 + 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/8, 
  (-5*(Log[1 + x] + Log[1 + x*y]))/8 - 
   (5*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/8, 
  (Log[1 + x] + Log[1 + x*y])/4 + (-2*Log[x] - Log[1 - z] - Log[-y + z])/4, 
  (-3*(Log[1 + x] + Log[1 + x*y]))/8 - 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/8, 
  (-2*Log[x] - Log[y])/2 + (-Log[1 + x] - Log[1 + x*y])/2 + 
   (-Log[y] + 2*(Log[x] + Log[1 + x] + Log[y]) - Log[1 - z] + Log[-y + z])/2, 
  2*Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] + Log[-y + z], 0, 0, 0, 
  0, (-3*(Log[1 + x] + Log[1 + x*y]))/2 - 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/2, 
  2*Log[x] + Log[1 + x] + 2*Log[y] - 2*(Log[x] + Log[1 + x] + Log[y]) + 
   Log[1 + x*y] + Log[1 - z] - Log[-y + z], 2*Log[x] - Log[1 + x] - 
   Log[1 + x*y] + Log[1 - z] + Log[-y + z], 2*Log[x] - Log[1 + x] - 
   Log[1 + x*y] + Log[1 - z] + Log[-y + z], 0, 0, Log[x] + Log[z], 0, 0, 0, 
  (3*(Log[1 + x] + Log[1 + x*y]))/2 + 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/2, 
  -Log[x] + (-Log[1 + x] - Log[1 + x*y])/4 - Log[z] + 
   (2*Log[x] + Log[1 - z] + Log[-y + z])/4, 2*Log[x] + Log[1 + x] + 
   2*Log[y] - 2*(Log[x] + Log[1 + x] + Log[y]) + Log[1 + x*y] + Log[1 - z] - 
   Log[-y + z], 0, 0, 0, 0, 2*Log[x] - Log[1 + x] - Log[1 + x*y] + 
   Log[1 - z] + Log[-y + z] - 2*Log[1 + x*z], 0, 0, 0}, 
 {0, 0, 0, (-3*(2*Log[x] + Log[y]))/2 - 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/2, 
  Log[y] + Log[1 - z] - Log[-y + z], 0, 0, -Log[y] - Log[1 - z] + 
   Log[-y + z], 0, 0, 0, -Log[y] - Log[1 - z] + Log[-y + z], 0, 0, 
  -3*(2*Log[x] + Log[y]) + 3*(2*Log[x] + Log[1 - z] + Log[-y + z]), 
  -Log[y] + Log[1 - z] + Log[-y + z], 0, 0, 
  -Log[x] + (-2*Log[x] - Log[y])/2 - Log[z] + 
   (2*Log[x] + Log[1 - z] + Log[-y + z])/2, -Log[y] - Log[1 - z] + 
   Log[-y + z], 0, -Log[x] + (2*Log[x] + Log[y])/2 - Log[z] + 
   (2*Log[x] + Log[1 - z] + Log[-y + z])/2, -Log[y] - Log[1 - z] + 
   Log[-y + z], 4*(Log[x] + Log[z]) - 
   2*(2*Log[x] + Log[1 - z] + Log[-y + z]), 0, 
  -Log[y] - Log[1 - z] + Log[-y + z], 4*Log[x] + Log[y] + Log[1 - z] + 
   Log[-y + z] - 2*(Log[x] + Log[x*y + z]), -Log[y] + Log[1 - z] + 
   Log[-y + z] - 2*Log[1 + x*z], -2*(Log[1 + x] + Log[1 + x*y]) - 
   4*(Log[x] + Log[z]) + 2*(2*Log[x] + Log[1 - z] + Log[-y + z]), 
  -Log[y] + Log[1 - z] + Log[-y + z], Log[y] + Log[1 - z] - Log[-y + z]}, 
 {(-3*(2*Log[x] + Log[y]))/8 - (3*(Log[x] + Log[x*y + z]))/8 - 
   (3*(-2*(2*Log[x] + Log[1 - z] + Log[-y + z]) + Log[1 + x*z]))/8, 
  (3*(-2*Log[x] - Log[1 - z] - Log[-y + z]))/8 + (3*(Log[x] + Log[x*y + z]))/
    8, (3*(2*Log[x] + Log[y]))/8 + 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z] + Log[1 + x*z]))/8, 
  (9*(2*Log[x] + Log[y]))/8 - (3*(Log[x] + Log[x*y + z]))/8 + 
   (3*(-2*(2*Log[x] + Log[1 - z] + Log[-y + z]) - Log[1 + x*z]))/8, 0, 0, 
  (3*(2*Log[x] + Log[y]))/2 + 3*(Log[x] + Log[x*y + z]) - 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z] + Log[1 + x*z]))/2, 
  (-3*(2*Log[x] + Log[y]))/2 - (3*(Log[1 + x] + Log[1 + x*y]))/2 + 
   (3*(2*Log[x] + Log[1 + x] + Log[y] + Log[1 + x*y] - Log[1 - z] + 
      Log[-y + z]))/2, 2*Log[x] + Log[y] - Log[1 + x*z], 2*Log[x] + Log[y], 
  (-3*(Log[x] + Log[x*y + z]))/2 + 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z] + 2*Log[1 + x*z]))/2, 
  (-3*(2*Log[x] + Log[y]))/2 - (3*(Log[1 + x] + Log[1 + x*y]))/2 + 
   (3*(2*Log[x] + Log[1 + x] + Log[y] + Log[1 + x*y] - Log[1 - z] + 
      Log[-y + z]))/2, -Log[x] - Log[x*y + z], -2*Log[x] - Log[y], 0, 
  Log[y] - Log[1 - z] - Log[-y + z], 0, (3*(2*Log[x] + Log[y]))/2 + 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z] + Log[1 + x*z]))/2, 
  (-2*Log[x] - Log[y])/4 + 2*(Log[x] + Log[z]) + 
   (-3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - Log[1 + x*z])/4, 0, 
  (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2 - (3*(Log[x] + Log[x*y + z]))/
    2, 2*(Log[x] + Log[z]) - (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/4 + 
   (-Log[x] - Log[x*y + z])/4, 0, -6*(Log[x] + Log[z]) + 
   3*(2*Log[x] + Log[1 - z] + Log[-y + z]), 3*(2*Log[x] + Log[y]) + 
   3*(Log[1 + x] + Log[1 + x*y]) - 3*(2*Log[x] + Log[1 + x] + Log[y] + 
     Log[1 + x*y] - Log[1 - z] + Log[-y + z]), Log[y], 
  -2*Log[x] - Log[1 - z] - Log[-y + z] + 2*(Log[x] + Log[x*y + z]), 
  -2*Log[x] - Log[1 - z] - Log[-y + z] + 2*Log[1 + x*z], 
  -2*Log[x] - Log[1 - z] + 2*(Log[x] + Log[z]) - Log[-y + z], 
  -2*(Log[1 + x] + Log[1 + x*y]), -Log[1 - z] + Log[-y + z]}, 
 {(9*(2*Log[x] + Log[y]))/8 + (9*(Log[1 + x] + Log[1 + x*y]))/8 + 
   (3*(-Log[x] - Log[y] - 3*(Log[x] + Log[1 + x] + Log[y]) - Log[1 + x*y] + 
      2*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
      2*(3*Log[x] + Log[1 + x*y] + 2*Log[-y + z])))/8, 
  (-9*(2*Log[x] + Log[y]))/8 - (9*(Log[1 + x] + Log[1 + x*y]))/8 + 
   (6*(Log[x] + Log[1 + x] + Log[y]) + 5*(Log[x] + Log[y] + Log[1 + x*y]) - 
     7*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
     7*(3*Log[x] + Log[1 + x*y] + 2*Log[-y + z]))/8, 
  (-Log[x] + 3*(Log[x] + Log[1 + x] + Log[y]) - Log[1 + x*y] - 
    2*(Log[x] + Log[y] + Log[1 + x*y]) + Log[1 - z] - Log[-y + z])/8, 
  (-21*(2*Log[x] + Log[y]))/8 - (21*(Log[1 + x] + Log[1 + x*y]))/8 + 
   (3*(7*(Log[x] + Log[1 + x] + Log[y]) + 
      5*(Log[x] + Log[y] + Log[1 + x*y]) - 
      2*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
      2*(3*Log[x] + Log[1 + x*y] + 2*Log[-y + z])))/8, 
  Log[1 + x] + (-2*Log[x] - Log[y])/2 + Log[1 + x*y], 
  Log[x] + Log[y] - 3*(2*Log[x] + Log[y]) + 
   3*(Log[x] + Log[1 + x] + Log[y]) + Log[1 + x*y] - 
   3*(Log[1 + x] + Log[1 + x*y]) - 2*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
   2*(3*Log[x] + Log[1 + x*y] + 2*Log[-y + z]), 
  -3*(2*Log[x] + Log[y]) - 3*(Log[1 + x] + Log[1 + x*y]) + 
   (3*(Log[x] + 3*(Log[x] + Log[1 + x] + Log[y]) + Log[1 + x*y] - 
      Log[1 - z] + Log[-y + z]))/2, -Log[1 + x] - Log[1 + x*y], 
  Log[x] - 2*(2*Log[x] + Log[y]) + 3*(Log[x] + Log[1 + x] + Log[y]) + 
   Log[1 + x*y] - 2*(Log[1 + x] + Log[1 + x*y]) - Log[1 - z] + Log[-y + z], 
  Log[x] - 2*(2*Log[x] + Log[y]) + 3*(Log[x] + Log[1 + x] + Log[y]) + 
   Log[1 + x*y] - 2*(Log[1 + x] + Log[1 + x*y]) - Log[1 - z] + Log[-y + z], 
  (-3*(2*Log[x] + Log[y]))/2 - (3*(Log[1 + x] + Log[1 + x*y]))/2 - 
   (3*(-2*Log[x] - Log[y] - 2*Log[1 + x*y] + Log[1 - z] - Log[-y + z]))/2, 
  2*Log[x] - Log[1 + x] + Log[y] - Log[1 + x*y], 
  -Log[1 + x] + Log[1 + x*y] - Log[1 - z] + Log[-y + z], 
  -Log[1 + x] + Log[1 + x*y] - Log[1 - z] + Log[-y + z], 
  -3*(2*Log[x] + Log[y]) - 3*(Log[1 + x] + Log[1 + x*y]) + 
   3*(2*Log[x] + Log[1 + x] + 2*Log[y] + Log[1 + x*y]), Log[y], Log[y], 
  -3*(2*Log[x] + Log[y]) - 3*(Log[1 + x] + Log[1 + x*y]) + 
   (3*(Log[x] + 3*(Log[x] + Log[1 + x] + Log[y]) + Log[1 + x*y] - 
      Log[1 - z] + Log[-y + z]))/2, (-2*Log[x] - Log[y])/2 + 
   (-Log[1 + x] - Log[1 + x*y])/2 + (3*(Log[x] + Log[1 + x] + Log[y]) - 
     2*(Log[x] + Log[y] + Log[1 + x*y]) - 
     3*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
     3*(3*Log[x] + Log[1 + x*y] + 2*Log[-y + z]))/4, 
  -Log[1 + x] - Log[1 + x*y], (3*(2*Log[x] + Log[y]))/2 + 
   (3*(Log[1 + x] + Log[1 + x*y]))/2 + 
   (3*(-2*Log[x] - Log[y] - 2*Log[1 + x*y] + Log[1 - z] - Log[-y + z]))/2, 
  (-2*Log[x] - Log[y])/4 + (-Log[1 + x] - Log[1 + x*y])/4 + 
   (-Log[x] - Log[y] - Log[1 + x*y] - 3*(2*Log[x] + Log[1 - z] + 
       Log[-y + z]) + 3*(3*Log[x] + Log[1 + x*y] + 2*Log[-y + z]))/4, 
  2*Log[x] - Log[1 + x] + Log[y] - Log[1 + x*y], 
  2*(2*Log[x] + Log[y]) + 2*(Log[1 + x] + Log[1 + x*y]) - 
   2*(2*Log[x] + Log[1 + x] + Log[y] + Log[1 + x*y] - Log[1 - z] + 
     Log[-y + z]), 0, 4*Log[x] - 2*(2*Log[x] + 2*Log[1 - y]) + Log[y] + 
   Log[1 - z] + Log[-y + z], -Log[1 + x] + Log[1 + x*y] - Log[1 - z] + 
   Log[-y + z], Log[x] - 2*(2*Log[x] + Log[y]) + 
   3*(Log[x] + Log[1 + x] + Log[y]) + Log[1 + x*y] - 
   2*(Log[1 + x] + Log[1 + x*y]) - Log[1 - z] + Log[-y + z], 
  -Log[1 - z] + Log[-y + z], 2*Log[x] + Log[y] - 2*(2*Log[x] + Log[y]) + 
   2*(Log[x] + Log[1 + x] + Log[y]) + 2*Log[1 + x*y] - 
   2*(Log[1 + x] + Log[1 + x*y]) - Log[1 - z] + Log[-y + z], 
  2*Log[1 - y] - Log[y] - 2*(Log[1 + x] + Log[1 + x*y])}}


==> Atilde_family_P13.txt <==
(* Two-loop planar master integrals for two off-shell bosons 
* J.M. Henn, K. Melnikov, V. Smirnov 
*
*
*  This is a Mathematica readable file with the matrix Atilde for the family P13 
*  written in x,y,z variables.  For the definition of Atilde, see Eq.(3.3)
*
*   The parameters x,y,z are defined in Eq.(2.5) 
*)


Atilde={{-2*(Log[1 + x] + Log[1 + x*y]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, -2*(Log[x] + Log[z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -2*(2*Log[x] + Log[y]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {Log[x] + (-2*Log[x] - Log[y])/2, Log[x] + Log[1 + x] + 
   (-2*Log[x] - Log[y])/2 + Log[y] - Log[1 + x*y], 0, 0, 
  2*Log[1 - y] - Log[y] - (3*(Log[1 + x] + Log[1 + x*y]))/2, 
  -Log[1 + x] + Log[1 + x*y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {(-2*Log[x] - Log[y])/4, 
  (2*Log[x] + Log[y])/4 + (Log[1 + x] + Log[1 + x*y])/2, 0, 0, 
  (3*(2*Log[x] + Log[y]))/4 - 
   (3*(2*Log[x] + Log[1 + x] + Log[y] - Log[1 + x*y]))/4, 
  -2*Log[x] - Log[y] + (-Log[1 + x] - Log[1 + x*y])/2, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-Log[x] - Log[z])/2, 0, 0, 0, 0, -Log[x] - Log[z] - Log[1 + x*z], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, (2*Log[x] + Log[y])/2 + (-Log[x] - Log[z])/2, 0, 0, 0, 0, 
  -3*Log[x] - Log[y] - Log[x*y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {(-2*Log[x] - Log[y])/2 + 
   (2*Log[x] - Log[1 + x] - Log[y] + Log[1 + x*y])/2, 0, 0, 
  (2*Log[x] + Log[y])/2 + (-2*Log[x] - Log[1 + x] - Log[y] + Log[1 + x*y])/2, 
  0, 0, 0, 0, 2*Log[x] + 2*Log[1 - y] - (3*(2*Log[x] + Log[y]))/2 - 
   (3*(Log[1 + x] + Log[1 + x*y]))/2, Log[1 + x] + Log[y] - Log[1 + x*y], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(2*Log[x] + Log[y])/2 - (3*(Log[1 + x] + Log[1 + x*y]))/4, 0, 0, 
  (Log[1 + x] + Log[1 + x*y])/4, 0, 0, 0, 0, 
  (-3*(-Log[1 + x] - Log[y] + Log[1 + x*y]))/4, 
  (-2*Log[x] - Log[y])/2 + (-Log[1 + x] - Log[1 + x*y])/2, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, (-Log[x] - Log[z])/2, 0, 0, 
  0, 0, 0, 0, 0, -Log[1 + x*z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[x] - Log[y], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[x] - Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (2*Log[x] + Log[y])/2 + (-Log[x] - Log[z])/2, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -2*Log[x] - Log[z] - Log[x*y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3*Log[x] - Log[y] - Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*(Log[x] + Log[z]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {2*Log[x] + Log[y] + (-3*Log[x] - Log[1 - z] - Log[-y + z] - Log[x*y + z])/
    2, -4*Log[x] - Log[y] - Log[1 - z] - Log[-y + z] + 
   2*(Log[x] + Log[x*y + z]), 0, 0, -3*Log[x] + (3*(2*Log[x] + Log[y]))/2 - 
   (3*(-Log[1 - z] + Log[-y + z]))/2, 4*Log[x] + Log[y] + Log[1 - z] + 
   Log[-y + z] - 2*(Log[x] + Log[x*y + z]), 
  3*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z] + Log[1 + x*z]), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 3*Log[x] - 2*(Log[1 + x] + Log[1 + x*y]) + 
   Log[1 - z] - 3*(Log[x] + Log[z]) + Log[-y + z] + Log[x*y + z], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {(-2*Log[x] - Log[y])/8 + 
   (2*Log[x] + Log[1 - z] + Log[-y + z] - Log[1 + x*z])/8, 
  (2*Log[x] + Log[y])/8 + (Log[1 + x] + Log[1 + x*y])/2 + 
   (-2*Log[x] - Log[1 - z] - Log[-y + z] - 3*Log[1 + x*z])/8, 
  (-2*Log[x] - Log[y])/8 + (Log[1 + x] + Log[1 + x*y])/2 + 
   (2*Log[x] + Log[1 - z] + Log[-y + z] - 5*Log[1 + x*z])/8, 0, 
  (Log[1 + x] + Log[y] - Log[1 + x*y])/2 + (-Log[1 - z] + Log[-y + z])/2, 
  -Log[1 + x] - Log[1 + x*y] + Log[1 + x*z], 0, 
  (-2*Log[x] - Log[y])/2 - 2*(Log[1 + x] + Log[1 + x*y]) + 
   (2*Log[x] + Log[1 - z] + Log[-y + z] + 3*Log[1 + x*z])/2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (-3*(2*Log[x] + Log[y]))/2 - 2*(Log[1 + x] + Log[1 + x*y]) + 
   (-2*Log[x] - Log[1 - z] + 8*(Log[x] + Log[1 + y + x*y - z]) - 
     Log[-y + z] - 3*Log[1 + x*z])/2, (2*Log[x] + Log[y])/4 + 
   (-2*Log[x] - Log[1 - z] - Log[-y + z] + Log[1 + x*z])/4, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {(3*(2*Log[x] + Log[y]))/4 + 
   (-3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - Log[1 + x*z])/4, 
  (-3*(2*Log[x] + Log[y]))/4 + (3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
     11*Log[1 + x*z])/4, (3*(2*Log[x] + Log[y]))/4 + 
   (3*(-2*Log[x] - Log[1 - z] - Log[-y + z] + Log[1 + x*z]))/4, 0, 
  -6*Log[x] + 3*(2*Log[x] + Log[y]) - 3*(-Log[1 - z] + Log[-y + z]), 
  2*Log[1 + x*z], 0, -3*(2*Log[x] + Log[y]) + 
   3*(-2*Log[x] - Log[1 - z] - Log[-y + z] + 2*(Log[x] + Log[x*y + z]) + 
     Log[1 + x*z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, -3*(2*Log[x] + Log[y]) + 
   3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 3*Log[1 + x*z], 
  (2*Log[x] + Log[y])/2 - 2*(Log[1 + x] + Log[1 + x*y]) + 
   (-8*(Log[x] + Log[z]) + 3*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
     Log[1 + x*z])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(Log[1 + x] + Log[1 + x*y])/2 + (2*Log[x] + Log[1 - z] + Log[-y + z] - 
     5*(Log[x] + Log[x*y + z]))/8, 0, (Log[1 + x] + Log[1 + x*y])/2 + 
   (2*Log[x] + Log[1 - z] + Log[-y + z] - 5*(Log[x] + Log[x*y + z]))/8, 
  (-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z])/8, 0, 0, 0, 0, 
  (2*Log[x] + Log[y])/2 + (-2*Log[x] - Log[1 + x] - Log[y] + Log[1 + x*y])/
    2 + (-Log[1 - z] + Log[-y + z])/2, Log[x] - Log[1 + x] - Log[1 + x*y] + 
   Log[x*y + z], -2*(Log[1 + x] + Log[1 + x*y]) + 
   (2*Log[x] + Log[1 - z] + Log[-y + z] + 3*(Log[x] + Log[x*y + z]))/2, 0, 0, 
  0, 0, 0, 0, 0, 0, -2*(Log[1 + x] + Log[1 + x*y]) + 
   (-2*Log[x] - Log[1 - z] - Log[-y + z] - 3*(Log[x] + Log[x*y + z]) + 
     8*Log[1 + x + x*y - x*z])/2, (-Log[x] - Log[1 - z] - Log[-y + z] + 
    Log[x*y + z])/4, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {2*(2*Log[x] + Log[y]) + (-3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
     5*(Log[x] + Log[x*y + z]))/4, 0, 
  (3*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z]))/4, 
  2*Log[x] + Log[y] + (3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
     7*(Log[x] + Log[x*y + z]))/4, 0, 0, 0, 0, 
  -6*Log[x] + 3*(2*Log[x] + Log[y]) - 3*(-Log[1 - z] + Log[-y + z]), 
  -2*(2*Log[x] + Log[y]) + 2*(Log[x] + Log[x*y + z]), 
  3*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z] + 2*Log[1 + x*z]), 0, 
  0, 0, 0, 0, 0, 0, 0, 3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
   3*(Log[x] + Log[x*y + z]), -2*(Log[1 + x] + Log[1 + x*y]) + 
   (Log[x] - 8*(Log[x] + Log[z]) + 3*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
     Log[x*y + z])/2, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-Log[x] + (2*Log[x] + Log[y])/2, -Log[x] + (2*Log[x] + Log[y])/2, 0, 0, 
  (2*Log[x] + Log[y])/2, -Log[y], 0, 0, (-2*Log[x] - Log[y])/2, -Log[y], 0, 
  -Log[y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[x] + 2*Log[1 - y] - 
   2*(2*Log[x] + Log[y]), 0, 0, 0, 0, 0, 0, 0}, 
 {0, (Log[x] + Log[z])/2, (Log[x] + Log[z])/2, 0, 0, 0, 2*(Log[x] + Log[z]), 
  0, 0, 0, -2*(Log[x] + Log[z]), 0, Log[x] + Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -2*(Log[x] + Log[z]) + 2*Log[1 + x*z], 0, 0, 0, 0, 0, 0}, 
 {2*Log[x] + Log[y] + (-2*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
     Log[1 + x*z])/2, 0, 0, (2*Log[x] + Log[y])/2 + 
   (-2*Log[x] - Log[1 - z] - Log[-y + z])/2 + Log[1 + x*z], 0, 0, 0, 0, 
  -3*Log[x] + (3*(2*Log[x] + Log[y]))/2 - (3*(-Log[1 - z] + Log[-y + z]))/2, 
  -Log[y] + Log[1 - z] + Log[-y + z] - 2*Log[1 + x*z], 0, 0, 0, 
  3*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z] + Log[1 + x*z]), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 2*Log[x] - 2*(Log[1 + x] + Log[1 + x*y]) + 
   Log[1 - z] - 3*(Log[x] + Log[z]) + Log[-y + z] + Log[1 + x*z], 0, 0, 0, 0, 
  0}, {0, 0, (-2*Log[x] - Log[y])/2 + (Log[x] + Log[z])/2, 
  (-2*Log[x] - Log[y])/2 + (Log[x] + Log[z])/2, 0, 0, 0, 
  2*(2*Log[x] + Log[y]) - 2*(Log[x] + Log[z]), 0, 0, 0, 0, 0, 
  -2*(2*Log[x] + Log[y]) + 2*(Log[x] + Log[z]), -Log[x] - Log[y] + Log[z], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -2*(2*Log[x] + Log[y]) - 2*(Log[x] + Log[z]) + 
   2*(Log[x] + Log[x*y + z]), 0, 0, 0, 0}, 
 {(3*(Log[1 + x] + Log[1 + x*y]))/8 + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z] - 2*(Log[x] + Log[x*y + z])))/8, 
  2*Log[x] + Log[1 + x] + Log[1 + x*y] + Log[1 - z] + Log[-y + z] - 
   2*(Log[x] + Log[x*y + z]), (3*(Log[1 + x] + Log[1 + x*y]))/8 + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z] - 2*(Log[x] + Log[x*y + z])))/8, 
  (Log[1 + x] + Log[1 + x*y])/8 + (2*Log[x] + Log[1 - z] + Log[-y + z] - 
     2*(Log[x] + Log[x*y + z]))/8, (-2*Log[x] - Log[y])/2 + 
   (2*Log[x] - Log[1 + x] - Log[y] + Log[1 + x*y])/2 + 
   (-Log[1 - z] + Log[-y + z])/2, -2*Log[x] - Log[1 + x] - Log[1 + x*y] - 
   Log[1 - z] - Log[-y + z] + 2*(Log[x] + Log[x*y + z]), 
  -Log[x] + Log[1 + x] + Log[1 + x*y] - Log[z] + 
   2*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 3*(Log[x] + Log[x*y + z]), 0, 
  Log[1 + x] + 2*Log[y] - Log[1 + x*y] + Log[1 - z] - Log[-y + z], 
  -2*Log[x] - Log[1 + x] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
   2*(Log[x] + Log[x*y + z]), (-Log[1 + x] - Log[1 + x*y])/2 + 
   2*(Log[x] + Log[z]) - (5*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2 + 
   3*(Log[x] + Log[x*y + z]), -2*Log[x] - Log[1 + x] - Log[1 + x*y] - 
   Log[1 - z] - Log[-y + z] + 2*(Log[x] + Log[x*y + z]), 
  2*Log[x] + Log[1 + x] + Log[1 + x*y] + Log[1 - z] + Log[-y + z] - 
   2*(Log[x] + Log[x*y + z]), 0, 0, 0, Log[1 + x] + Log[1 + x*y] + Log[z] - 
   Log[x*y + z], 0, 0, (3*(Log[1 + x] + Log[1 + x*y]))/2 + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2 - 3*(Log[x] + Log[x*y + z]), 
  (-3*(Log[1 + x] + Log[1 + x*y]))/4 + 
   (2*Log[x] + Log[1 - z] - 4*(Log[x] + Log[z]) + Log[-y + z] + 
     2*(Log[x] + Log[x*y + z]))/4, Log[1 + x] + 2*Log[y] - Log[1 + x*y] + 
   Log[1 - z] - Log[-y + z], -2*Log[x] + Log[1 + x] + Log[1 + x*y] - 
   Log[1 - z] + 2*(Log[x] + Log[z]) - Log[-y + z], 0, 0, 
  2*Log[x] + Log[1 + x] + Log[1 + x*y] + Log[1 - z] + Log[-y + z] - 
   2*(2*Log[x] + Log[-y + z + y*z + x*y*z]), 0, 0, 0}, 
 {(-3*(2*Log[x] + Log[y]))/8 + (3*(Log[1 + x] + Log[1 + x*y]))/8 + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z] - 2*Log[1 + x*z]))/8, 
  (-5*(2*Log[x] + Log[y]))/8 + (5*(Log[1 + x] + Log[1 + x*y]))/8 + 
   (5*(2*Log[x] + Log[1 - z] + Log[-y + z] - 2*Log[1 + x*z]))/8, 
  (-3*(2*Log[x] + Log[y]))/8 + (3*(Log[1 + x] + Log[1 + x*y]))/8 + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z] - 2*Log[1 + x*z]))/8, 
  (-2*Log[x] - Log[y])/2 + (Log[1 + x] + Log[1 + x*y])/2 + 
   (2*Log[x] + Log[1 - z] + Log[-y + z] - 2*Log[1 + x*z])/2, 
  -4*Log[x] - Log[1 + x] - Log[y] + 2*(2*Log[x] + Log[y]) + Log[1 + x*y] + 
   Log[1 - z] - Log[-y + z], -Log[1 + x] + Log[y] - Log[1 + x*y] - 
   Log[1 - z] - Log[-y + z] + 2*Log[1 + x*z], 0, 
  (2*Log[x] + Log[y])/2 + (-Log[1 + x] - Log[1 + x*y])/2 + 
   2*(Log[x] + Log[z]) - (5*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2 + 
   3*Log[1 + x*z], -2*Log[x] - Log[y] + 
   (4*Log[x] + Log[1 + x] + Log[y] - Log[1 + x*y])/2 + 
   (-Log[1 - z] + Log[-y + z])/2, -Log[1 + x] + Log[y] - Log[1 + x*y] - 
   Log[1 - z] - Log[-y + z] + 2*Log[1 + x*z], 0, 
  -Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
   2*Log[1 + x*z], 0, -3*Log[x] + Log[1 + x] - Log[y] + Log[1 + x*y] - 
   Log[z] + 2*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 3*Log[1 + x*z], 
  Log[1 + x] - Log[y] + Log[1 + x*y] + Log[1 - z] + Log[-y + z] - 
   2*Log[1 + x*z], 0, 0, (-3*(2*Log[x] + Log[y]))/2 + 
   (3*(Log[1 + x] + Log[1 + x*y]))/2 + 
   (3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2 - 3*Log[1 + x*z], 
  (3*(2*Log[x] + Log[y]))/4 - (3*(Log[1 + x] + Log[1 + x*y]))/4 + 
   (2*Log[x] + Log[1 - z] - 4*(Log[x] + Log[z]) + Log[-y + z] + 
     2*Log[1 + x*z])/4, 0, 0, -4*Log[x] - Log[1 + x] - Log[y] + 
   2*(2*Log[x] + Log[y]) + Log[1 + x*y] + Log[1 - z] - Log[-y + z], 0, 
  -Log[x] + Log[1 + x] - Log[y] + Log[1 + x*y] + Log[z] - Log[1 + x*z], 
  -4*Log[x] + Log[1 + x] - Log[y] + Log[1 + x*y] - Log[1 - z] + 
   2*(Log[x] + Log[z]) - Log[-y + z], 0, Log[1 + x] - Log[y] + Log[1 + x*y] + 
   Log[1 - z] + Log[-y + z] - 2*(Log[x] + Log[-(x*y) + z + x*z + x*y*z]), 0, 
  0}, {0, 0, (-3*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z] + 
     Log[1 + x*z]))/2, (3*(-Log[x] - Log[1 - z] - Log[-y + z] + 
     Log[x*y + z] + Log[1 + x*z]))/2, 0, 0, 0, 
  -2*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z] + Log[1 + x*z]), 0, 
  0, 0, 0, 0, 4*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z] + 
    Log[1 + x*z]), 2*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z] + 
    Log[1 + x*z]), -2*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z] + 
    Log[1 + x*z]), -2*Log[1 + x*z], 0, -Log[y] + Log[1 - z] + Log[-y + z] - 
   Log[1 + x*z], 0, Log[1 + x*z], 0, 0, 2*(2*Log[x] + Log[y]) + 
   2*(-2*Log[x] - Log[1 - z] - Log[-y + z] + Log[1 + x*z]), 
  -2*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z] + Log[1 + x*z]), 
  -2*(-Log[1 - z] - Log[-y + z] + Log[1 + x*z] + Log[-y + z + y*z + x*y*z]), 
  2*(2*Log[x] + Log[y]) - 2*(-Log[1 - z] - Log[-y + z] + Log[x*y + z] + 
     Log[-(x*y) + z + x*z + x*y*z]), -2*(Log[1 + x] + Log[1 + x*y]) - 
   4*(Log[x] + Log[z]) + 2*(2*Log[x] + Log[1 - z] + Log[-y + z]), 
  2*(-Log[x] - Log[1 - z] - Log[-y + z] + Log[x*y + z] + Log[1 + x*z])}, 
 {(-3*(2*Log[x] + Log[y]))/4 + (11*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
     5*(Log[x] + Log[x*y + z]) - 6*Log[1 + x*z])/8, 
  (-5*(2*Log[x] + Log[y]))/4 - (3*(Log[1 + x] + Log[1 + x*y]))/4 + 
   (-3*(Log[x] + Log[z]) + 8*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
     5*Log[1 + x*z])/4, (-3*(2*Log[x] + Log[y]))/4 + 
   (3*(Log[1 + x] + Log[1 + x*y]))/4 + 
   (3*(2*(Log[x] + Log[z]) + 3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
      3*(Log[x] + Log[x*y + z]) - 2*Log[1 + x*z]))/8, 
  -2*Log[x] - Log[y] + (3*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
     5*(Log[x] + Log[x*y + z]) - 8*Log[1 + x*z])/8, 
  -4*Log[x] + 2*(2*Log[x] + Log[y]) - 2*(-Log[1 - z] + Log[-y + z]), 
  2*(2*Log[x] + Log[y]) + 2*(-2*Log[x] - Log[1 - z] - Log[-y + z] + 
     Log[1 + x*z]), -2*(Log[1 + x] + Log[1 + x*y]) - 2*(Log[x] + Log[z]) + 
   2*(2*Log[x] + Log[1 - z] + Log[-y + z]), 2*Log[x] + Log[y] - 
   3*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 2*(Log[x] + Log[x*y + z]) + 
   3*Log[1 + x*z], -Log[y] - Log[1 - z] + Log[-y + z], 
  Log[x] + 2*(2*Log[x] + Log[y]) - 3*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
   Log[x*y + z] + 2*Log[1 + x*z], Log[x] + Log[1 + x] + Log[1 + x*y] + 
   Log[z] - (5*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2 + 
   (3*(Log[x] + Log[x*y + z]))/2, 2*(2*Log[x] + Log[y]) - 
   2*(2*Log[x] + Log[1 - z] + Log[-y + z]), Log[x] - Log[1 + x] - 
   Log[1 + x*y] + Log[1 - z] - Log[z] + Log[-y + z] + 2*Log[1 + x*z], 
  -Log[x] - 2*(2*Log[x] + Log[y]) + 3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
   Log[x*y + z] - 3*Log[1 + x*z], -2*(2*Log[x] + Log[y]) + 
   2*(Log[x] + Log[x*y + z]), 3*Log[x] + Log[1 + x] + Log[1 + x*y] + 
   Log[1 - z] + Log[z] + Log[-y + z] - 
   2*(Log[x] + Log[x*y + z] + Log[1 + x*z]), 0, 
  -3*(2*Log[x] + Log[y]) + 3*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
   3*Log[1 + x*z], (2*Log[x] + Log[y])/2 - 2*(Log[1 + x] + Log[1 + x*y]) + 
   (-4*(Log[x] + Log[z]) + 3*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
     Log[1 + x*z])/2, (-3*(-Log[x] - Log[1 - z] - Log[-y + z] + 
     Log[x*y + z]))/2, (-Log[1 + x] - Log[1 + x*y])/2 + 
   (3*Log[x] + Log[1 - z] - 2*(Log[x] + Log[z]) + Log[-y + z] + Log[x*y + z])/
    4, -4*Log[x] + 2*(2*Log[x] + Log[y]) - 2*(-Log[1 - z] + Log[-y + z]), 
  -Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] + Log[z] - Log[-y + z], 
  3*(Log[1 + x] + Log[1 + x*y]) + 2*(Log[x] + Log[z]) - 
   2*(2*Log[x] + Log[1 - z] + Log[-y + z]) - Log[1 + x*z], 
  -2*(2*Log[x] + Log[y]) + 2*(Log[x] + Log[x*y + z]), 
  2*(Log[1 - z] + Log[-y + z] - Log[-y + z + y*z + x*y*z]), 
  2*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
   2*(Log[x] + Log[-(x*y) + z + x*z + x*y*z]), 
  Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] - Log[z] + Log[-y + z], 
  -3*Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] - Log[z] - Log[-y + z]}}


==> Atilde_family_P23.txt <==
(* Two-loop planar master integrals for two off-shell bosons 
* J.M. Henn, K. Melnikov, V. Smirnov 
*
*
*  This is a Mathematica readable file with the matrix Atilde for the family P23 
*  written in x,y,z variables.  For the definition of Atilde, see Eq.(3.3)
*
*   The parameters x,y,z are defined in Eq.(2.5) 
*)


Atilde = {{-2*(Log[x] + Log[1 + y - z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, -2*(2*Log[x] + Log[y]), 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, -2*(Log[x] + Log[z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {Log[x] + Log[1 + y - z], 0, 0, 0, 
  -Log[1 + x + x*y - x*z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, -Log[x] - Log[y] + Log[z], 0, 0, 0, 
  -2*Log[x] - Log[z] - Log[x*y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {-Log[x] - Log[y] + Log[1 + y - z], 0, 0, 0, 0, 
  0, -3*Log[x] - Log[y] - Log[1 + y + x*y - z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, Log[x] + Log[z], 0, 0, 0, 0, 
  -Log[1 + x*z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, -2*Log[x] - Log[y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, -Log[x] - Log[y] + Log[z], 0, 0, 0, 0, 
  0, 0, -3*Log[x] - Log[y] - Log[x*y + z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3*Log[x] - Log[y] - Log[z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, Log[x] + Log[z], 0, 0, 0, 0, 0, 0, 0, 
  -Log[x] - Log[z] - Log[1 + x*z], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x] - Log[z], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2*(Log[x] + Log[z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {3*(-Log[1 + y - z] + Log[1 + y + x*y - z] - Log[1 + x*z]), 
  3*(Log[y] - Log[1 + y + x*y - z] - Log[z] + Log[1 + x*z]), 0, 0, 
  3*(Log[1 + x] + Log[1 + x*y] - Log[1 + x + x*y - x*z] - Log[1 + x*z]), 
  3*(Log[1 + x] + Log[1 + x*y] + Log[z] - Log[x*y + z] - Log[1 + x*z]), 0, 0, 
  0, 0, 0, 0, 0, 0, Log[1 + x] + Log[1 + x*y] - 
   2*(2*Log[x] + Log[1 - z] + Log[-y + z]) + Log[1 + x*z], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {2*(2*Log[x] + Log[y] - 2*(Log[x] + Log[y])), 0, 
  2*(2*Log[x] + Log[y] - 2*(Log[x] + Log[y])), 0, 
  5*(2*Log[x] + Log[y]) + 2*(-2*Log[x] + Log[1 + x] - Log[y] - 
     3*(Log[x] + Log[y]) - Log[1 + x*y] + Log[1 - z] - Log[-y + z]), 0, 
  -2*(-Log[x] + Log[1 + x] - 3*(Log[x] + Log[y]) + 3*(2*Log[x] + Log[y]) - 
    Log[1 + x*y] + 2*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 
    2*(3*Log[x] + Log[y] + 2*Log[-y + z])), 8*(Log[x] + Log[y]) - 
   7*(2*Log[x] + Log[y]) - 4*(Log[1 + x] + Log[1 + x*y]) + 
   4*(Log[x] + 2*Log[1 + x*y]) - 2*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
   2*(3*Log[x] + Log[y] + 2*Log[-y + z]), 
  4*(2*Log[x] + Log[y] - 2*(Log[x] + Log[y])), 
  6*(2*Log[x] + Log[y]) - 4*(3*Log[x] - Log[1 + x] + 2*Log[y] + 
     Log[1 + x*y] - Log[1 - z] + Log[-y + z]), 0, 0, 0, 0, 0, 
  5*(2*Log[x] + 2*Log[1 - y]) - 3*(2*Log[x] + Log[y]) - 
   2*(2*Log[x] + Log[1 + x] + Log[1 + x*y] + Log[1 - z] + Log[-y + z]), 
  -2*Log[x] - Log[y] + 2*(Log[x] + Log[y]), 
  -2*(-Log[x] + Log[1 + x] - 3*(Log[x] + Log[y]) + 2*(2*Log[x] + Log[y]) - 
    Log[1 + x*y]), 2*Log[x] + Log[y] + 
   2*(-Log[x] + Log[1 + x] - Log[1 + x*y] + Log[1 - z] - Log[-y + z]), 
  4*(Log[x] + Log[y]) - 3*(2*Log[x] + Log[y]) - 
   2*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 
   2*(3*Log[x] + Log[y] + 2*Log[-y + z]), 0, 0, 0, 0, 0, 0, 0, 0}, 
 {3*(Log[y] - Log[1 + y - z] - Log[z]), 0, 
  3*(Log[y] - Log[1 + y - z] - Log[z]), 0, 
  3*(Log[y] - Log[1 + y - z] - Log[z]), 0, 
  6*(Log[1 + x] + Log[1 + x*y] + Log[1 + y - z] - Log[1 + y + x*y - z] - 
    Log[1 + x + x*y - x*z]), 3*(-Log[y] + 2*(Log[1 + x] + Log[1 + x*y]) + 
    Log[1 + y - z] + Log[z] - 2*Log[1 + x + x*y - x*z] - 2*Log[1 + x*z]), 
  4*(Log[y] - Log[1 + y - z] - Log[z]), 
  6*(Log[y] - Log[1 + y - z] - Log[x*y + z] + Log[1 + x + x*y - x*z]), 0, 0, 
  0, 0, 0, 0, 2*Log[x] + 2*(Log[1 + x] + Log[1 + x*y]) + Log[1 + y - z] + 
   Log[z] - 3*(2*Log[x] + Log[1 - z] + Log[-y + z]), 
  -2*(-Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 + y - z] - Log[z] + 
    Log[1 + x + x*y - x*z] + Log[1 + x*z]), 2*Log[x] + Log[y] - 
   Log[1 + y - z] + Log[z] - 2*(Log[x] + Log[x*y + z]) + 
   2*Log[1 + x + x*y - x*z], -Log[x] - Log[y] + 
   2*(Log[1 + x] + Log[1 + x*y]) + 3*(Log[x] + Log[1 + y - z]) + Log[z] - 
   2*(Log[x] + Log[1 + y + x*y - z] + Log[1 + x + x*y - x*z]), 0, 0, 0, 0, 0, 
  0, 0, 0}, {3*(Log[x] + Log[z]), 0, 0, 0, 
  (-3*(-2*Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] - 
     2*(Log[x] + Log[z]) - Log[-y + z]))/2, 0, 
  3*(-Log[x] - Log[1 - z] + Log[1 + y + x*y - z] - Log[-y + z]), 
  (3*(-2*Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] - 
     2*(Log[x] + Log[z]) - Log[-y + z]))/2, 4*(Log[x] + Log[z]), 
  -3*(-2*Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] - Log[-y + z]), 0, 
  0, 0, 0, 0, (3*(2*Log[x] + Log[1 + x] + 2*Log[y] - 2*(Log[x] + Log[y]) - 
     Log[1 + x*y] - Log[1 - z] + Log[-y + z]))/2, 
  (2*Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] - 2*(Log[x] + Log[z]) + 
    Log[-y + z])/2, -2*Log[x] + Log[1 + x] - Log[y] + Log[1 + x*y] - 
   2*(Log[x] + Log[z]) - 2*Log[1 + x*z], 
  (-3*(Log[1 + x] + Log[1 + x*y]) - 2*(Log[x] + Log[z]) + 
    3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2, 
  (-Log[1 + x] - Log[1 + x*y] + 4*(Log[x] + Log[1 + y + x*y - z]) - 
    2*(Log[x] + Log[z]) - 3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2, 0, 0, 
  0, 0, 0, 0, 0, 0}, {-3*(2*Log[x] + Log[y]) + 3*(Log[x] + Log[z]), 0, 0, 0, 
  (3*(2*Log[x] + Log[1 + x] - 3*(2*Log[x] + Log[y]) + Log[1 + x*y] + 
     Log[1 - z] + 2*(Log[x] + Log[z]) + Log[-y + z] - 
     2*Log[1 + x + x*y - x*z]))/2, 0, 
  3*(-Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
    2*Log[1 + x + x*y - x*z]), (9*(2*Log[x] + Log[y]))/2 - 
   (3*(2*Log[x] + 3*(Log[1 + x] + Log[1 + x*y]) + Log[1 - z] + 
      2*(Log[x] + Log[z]) + Log[-y + z]))/2 + 6*Log[1 + x + x*y - x*z], 
  -4*(2*Log[x] + Log[y]) + 4*(Log[x] + Log[z]), 
  -3*(-Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
    2*Log[1 + x + x*y - x*z]), 0, 0, 0, 0, 0, 
  (-3*(-2*Log[x] + Log[1 + x] - Log[y] + 2*(Log[x] + Log[y]) - Log[1 + x*y] + 
     Log[1 - z] - Log[-y + z]))/2, (4*Log[x] - Log[1 + x] + Log[y] - 
    Log[1 + x*y] + Log[1 - z] - 2*(Log[x] + Log[z]) + Log[-y + z])/2, 
  2*(Log[x] - Log[1 + x] + Log[y] - Log[1 + x*y] - Log[z] + 
    Log[1 + x + x*y - x*z]), -3*(Log[x] + Log[z]) + 
   (-2*Log[x] - Log[y] + 4*(Log[x] + Log[z]) + 
     3*(2*Log[x] + Log[1 + x] + Log[1 + x*y] + Log[1 - z] + Log[-y + z]) - 
     4*(Log[x] + Log[x*y + z]) - 4*Log[1 + x + x*y - x*z])/2, 
  (-Log[1 + x] + 5*(2*Log[x] + Log[y]) - Log[1 + x*y] - 2*(Log[x] + Log[z]) - 
    3*(2*Log[x] + Log[1 - z] + Log[-y + z]) + 4*Log[1 + x + x*y - x*z])/2, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, -3*(2*Log[x] + Log[y]) + 
   3*(Log[x] + Log[1 + y - z]), 0, 
  (-3*(4*Log[x] - Log[1 + x] + Log[y] - Log[1 + x*y] + Log[1 - z] - 
     2*(Log[x] + Log[1 + y - z]) + Log[-y + z]))/2, 0, 
  3*(4*Log[x] - Log[1 + x] + Log[y] - Log[1 + x*y] + Log[1 - z] - 
    2*(Log[x] + Log[1 + y - z]) + Log[-y + z]), 
  (3*(4*Log[x] + Log[y] - 3*(Log[1 + x] + Log[1 + x*y]) + Log[1 - z] - 
     2*(Log[x] + Log[1 + y - z]) + Log[-y + z] + 2*Log[1 + x*z]))/2, 
  -4*(2*Log[x] + Log[y]) + 4*(Log[x] + Log[1 + y - z]), 
  -3*(4*Log[x] - Log[1 + x] + Log[y] - Log[1 + x*y] + Log[1 - z] - 
    2*(Log[x] + Log[1 + y - z]) + Log[-y + z]), 0, 0, 0, 0, 0, 
  (-3*(Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] + Log[-y + z]))/2, 
  (4*Log[x] - Log[1 + x] + Log[y] - Log[1 + x*y] + Log[1 - z] - 
    2*(Log[x] + Log[1 + y - z]) + Log[-y + z])/2, 
  2*(Log[x] - Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 + y - z] + 
    Log[1 + x*z]), (2*Log[x] + Log[y] + 3*(Log[1 + x] + Log[1 + x*y]) + 
    2*(Log[x] + Log[1 + y - z]) - 3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2, 
  -3*(Log[x] + Log[z]) + (-Log[1 + x] + 3*(2*Log[x] + Log[y]) - 
     Log[1 + x*y] - 6*(Log[x] + Log[1 + y - z]) - 
     4*(Log[x] + Log[1 + y + x*y - z]) + 6*(Log[x] + Log[z]) + 
     3*(2*Log[x] + Log[1 - z] + Log[-y + z]))/2, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -2*(2*Log[x] + Log[y]) + 2*(Log[x] + Log[z]), 
  -2*(2*Log[x] + Log[y]) + 2*(Log[x] + Log[z]), 0, 0, 
  4*(Log[x] + Log[y] - Log[z]), 0, 0, 0, -4*(2*Log[x] + Log[y]) + 
   4*(Log[x] + Log[z]), -4*(2*Log[x] + Log[y]) + 4*(Log[x] + Log[z]), 0, 0, 
  0, 0, 0, 0, 0, 0, 0, -2*(2*Log[x] + Log[y]) - 2*(Log[x] + Log[z]) + 
   2*(Log[x] + Log[x*y + z]), 0, 0, 0, 0, 0, 0, 0}, 
 {6*(-Log[1 + x] - Log[1 + x*y] - Log[1 + y - z] + Log[1 + y + x*y - z] + 
    Log[1 + x + x*y - x*z]), 6*(Log[1 + x] + Log[y] + Log[1 + x*y] - 
    Log[1 + y + x*y - z] - Log[x*y + z]), 
  6*(-Log[1 + x] - Log[1 + x*y] - Log[z] + Log[x*y + z] + Log[1 + x*z]), 
  6*(Log[1 + x] + Log[1 + x*y] - Log[1 + x + x*y - x*z] - Log[1 + x*z]), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*(Log[1 + x] + Log[1 + x*y]) - 2*(2*Log[x] + Log[1 - z] + Log[-y + z]), 0, 
  0, 0, 0, 0, 0}, {3*(Log[y] - Log[1 + y - z] - Log[x*y + z] + 
    Log[1 + x + x*y - x*z]), 0, 0, 
  3*(-Log[z] + Log[x*y + z] - Log[1 + x + x*y - x*z]), 0, 0, 
  3*(Log[1 + x] + Log[y] + Log[1 + x*y] - Log[1 + y + x*y - z] - 
    Log[x*y + z]), 0, 0, 0, 0, 3*(Log[1 + x] + Log[1 + x*y] + Log[z] - 
    Log[x*y + z] - Log[1 + x*z]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x] + Log[1 + x] + Log[1 + x*y] - 
   2*(2*Log[x] + Log[1 - z] + Log[-y + z]) + Log[x*y + z], 0, 0, 0, 0, 0}, 
 {0, 0, 2*(Log[x] + Log[z]), 2*(Log[x] + Log[z]), 0, 0, 0, 
  4*(Log[x] + Log[z]), 0, 0, 0, 4*(-Log[x] - Log[z]), 4*(Log[x] + Log[z]), 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, -2*(Log[x] + Log[z]) + 2*Log[1 + x*z], 0, 0, 0, 
  0}, {-3*(-Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
    2*Log[1 + x*z]), 3*(-Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] - 
    Log[-y + z] + 2*Log[1 + x*z]), 0, 0, 
  -3*(-Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
    2*Log[1 + x*z]), -2*(2*Log[x] + Log[y]) + 4*(Log[1 + x] + Log[1 + x*y]) + 
   2*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 6*Log[1 + x*z], 0, 
  3*(-Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
    2*Log[1 + x*z]), -4*(-Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] - 
    Log[-y + z] + 2*Log[1 + x*z]), -2*(Log[1 + x] + Log[y] + Log[1 + x*y] - 
    Log[1 - z] - Log[-y + z]), 4*(-Log[1 + x] + Log[y] - Log[1 + x*y] - 
    Log[1 - z] - Log[-y + z] + 2*Log[1 + x*z]), 0, 0, 0, 
  2*(Log[y] - Log[1 - z] - Log[-y + z] + Log[1 + x*z]), 0, 
  -Log[1 + x] - Log[y] - Log[1 + x*y] + Log[1 - z] + Log[-y + z], 
  2*(-Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
    2*Log[1 + x*z]), -Log[1 + x] - Log[y] - Log[1 + x*y] + Log[1 - z] + 
   Log[-y + z], -Log[1 + x] + Log[y] - Log[1 + x*y] - Log[1 - z] - 
   Log[-y + z], Log[1 + x] + Log[y] + Log[1 + x*y] - Log[1 - z] - 
   Log[-y + z], 0, 0, 0, Log[1 + x] - Log[y] + Log[1 + x*y] + Log[1 - z] - 
   2*(Log[x] + Log[1 + y + x*y - z]) - 2*(Log[x] + Log[z]) + Log[-y + z], 0, 
  0, 0}, {-3*(-2*Log[x] - Log[1 + x] - Log[1 + x*y] - Log[1 - z] - 
    Log[-y + z] + 2*(Log[x] + Log[x*y + z])), 0, 0, 
  3*(-2*Log[x] - Log[1 + x] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
    2*(Log[x] + Log[x*y + z])), 3*(2*Log[x] + Log[1 + x] - 
    2*(2*Log[x] + Log[y]) + Log[1 + x*y] + Log[1 - z] + Log[-y + z]), 0, 
  6*(Log[x] + Log[y] - Log[x*y + z]), -2*Log[x] + 6*(2*Log[x] + Log[y]) - 
   5*(Log[1 + x] + Log[1 + x*y]) - Log[1 - z] - Log[-y + z], 
  -4*(-2*Log[x] - Log[1 + x] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
    2*(Log[x] + Log[x*y + z])), -6*(2*Log[x] + Log[y]) + 
   6*(Log[x] + Log[x*y + z]), 0, 4*(Log[1 + x] + Log[1 + x*y]) + 
   2*(2*Log[x] + Log[1 - z] + Log[-y + z]) - 6*(Log[x] + Log[x*y + z]), 
  4*(-2*Log[x] - Log[1 + x] - Log[1 + x*y] - Log[1 - z] - Log[-y + z] + 
    2*(Log[x] + Log[x*y + z])), 0, 0, 0, 2*Log[x] - Log[1 + x] - 
   Log[1 + x*y] + Log[1 - z] + Log[-y + z], 
  2*(2*Log[x] - Log[1 + x] + Log[y] - Log[1 + x*y]), 
  -2*Log[x] - Log[1 + x] - 2*(2*Log[x] + Log[y]) - Log[1 + x*y] - 
   Log[1 - z] - Log[-y + z] + 4*(Log[x] + Log[x*y + z]), 
  -2*Log[x] - Log[1 + x] + 2*(2*Log[x] + Log[y]) - Log[1 + x*y] - 
   Log[1 - z] - Log[-y + z], 0, 0, 2*(-Log[x] - Log[1 - z] - Log[-y + z] + 
    Log[x*y + z]), -2*Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] - 
   Log[-y + z], 0, 2*Log[x] + Log[1 + x] + Log[1 + x*y] + Log[1 - z] - 
   2*(Log[x] + Log[z]) + Log[-y + z] - 2*Log[1 + x + x*y - x*z], 0, 0}, 
 {0, 0, 6*(-Log[1 + x] - Log[1 + x*y] - Log[z] + Log[x*y + z] + 
    Log[1 + x*z]), 6*(Log[1 + x] + Log[1 + x*y] + Log[z] - Log[x*y + z] - 
    Log[1 + x*z]), 0, 0, 0, 4*(Log[1 + x] + Log[1 + x*y] + Log[z] - 
    Log[x*y + z] - Log[1 + x*z]), 0, 0, 0, 
  8*(-Log[1 + x] - Log[1 + x*y] - Log[z] + Log[x*y + z] + Log[1 + x*z]), 
  8*(Log[1 + x] + Log[1 + x*y] + Log[z] - Log[x*y + z] - Log[1 + x*z]), 
  8*(-Log[1 + x] - Log[1 + x*y] - Log[z] + Log[x*y + z] + Log[1 + x*z]), 
  -4*(2*Log[x] + Log[y]) + 4*(Log[x] + Log[x*y + z]), 0, 
  2*(Log[y] - Log[1 - z] - Log[-y + z]), 0, 0, 0, 0, 
  -2*(-Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] + Log[z] - 
    Log[-y + z]), 4*(Log[1 + x] + Log[1 + x*y] + Log[z] - Log[x*y + z]), 
  2*(-Log[1 + x] - Log[1 + x*y] - Log[z] + Log[x*y + z] + Log[1 + x*z]), 
  2*(Log[1 + x] + Log[y] + Log[1 + x*y] - Log[1 + y + x*y - z] - 
    Log[x*y + z]), 2*(-Log[z] + Log[x*y + z] - Log[1 + x + x*y - x*z]), 
  2*(Log[1 + x] + Log[1 + x*y]) - 2*(2*Log[x] + Log[1 - z] + Log[-y + z]), 
  2*(-Log[1 + x] - Log[1 + x*y] - Log[z] + Log[x*y + z] + Log[1 + x*z])}, 
 {-3*(2*Log[x] - 3*(Log[1 + x] + Log[1 + x*y]) + Log[1 - z] + 
    2*(Log[x] + Log[1 + y + x*y - z]) - 2*(Log[x] + Log[z]) + Log[-y + z]), 
  3*(Log[x] - 3*(Log[1 + x] + Log[1 + x*y]) + Log[1 - z] + 
    2*(Log[x] + Log[1 + y + x*y - z]) - Log[z] + Log[-y + z]), 
  3*(-Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] + Log[z] - 
    Log[-y + z]), 3*(2*Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] - 
    2*(Log[x] + Log[z]) + Log[-y + z]), 
  -3*(2*Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] - 
    2*(Log[x] + Log[z]) + Log[-y + z]), 
  4*(-Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] + Log[z] - 
    Log[-y + z]), 6*(Log[1 + x] + Log[1 + x*y]) - 
   6*(Log[x] + Log[1 + y + x*y - z]), 2*Log[x] - Log[1 + x] - Log[1 + x*y] + 
   Log[1 - z] - 6*(Log[x] + Log[z]) + Log[-y + z] + 4*Log[1 + x*z], 
  -4*(2*Log[x] - Log[1 + x] + 2*(2*Log[x] + Log[y]) - Log[1 + x*y] + 
    Log[1 - z] - 2*(Log[x] + Log[z]) + Log[-y + z] - 
    2*(Log[x] + Log[x*y + z])), -2*(-Log[x] + Log[1 + x] + Log[1 + x*y] - 
    Log[1 - z] + Log[z] - Log[-y + z]), 8*(2*Log[x] + Log[y]) - 
   4*(-Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] + Log[z] - 
     Log[-y + z] + 2*(Log[x] + Log[x*y + z])), 
  -2*(2*Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] - 
    3*(Log[x] + Log[z]) + Log[-y + z] + Log[1 + x*z]), 
  4*(2*Log[x] + Log[1 + x] + Log[1 + x*y] + Log[1 - z] + Log[-y + z] - 
    2*(Log[x] + Log[x*y + z]) - 2*Log[1 + x*z]), 
  -4*(3*Log[x] + Log[1 + x] + Log[1 + x*y] + Log[1 - z] + Log[z] + 
    Log[-y + z] - 2*(Log[x] + Log[x*y + z]) - 2*Log[1 + x*z]), 0, 0, 
  2*Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] - 2*(Log[x] + Log[z]) + 
   Log[-y + z], 2*(2*Log[x] - Log[1 + x] + Log[y] - Log[1 + x*y] - 
    2*(Log[x] + Log[z]) + 2*Log[1 + x*z]), 2*Log[x] - Log[1 + x] - 
   Log[1 + x*y] + Log[1 - z] - 2*(Log[x] + Log[z]) + Log[-y + z], 
  2*Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] - 2*(Log[x] + Log[z]) + 
   Log[-y + z], -Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] + Log[z] - 
   Log[-y + z], -3*(-Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] + 
    Log[z] - Log[-y + z]), 4*(Log[1 + x] + Log[1 + x*y]) + 
   6*(Log[x] + Log[z]) - 4*(2*Log[x] + Log[1 - z] + Log[-y + z]), 
  2*Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] + Log[-y + z] - 
   2*Log[1 + x*z], 2*(Log[1 + x] + Log[1 + x*y]) - 
   2*(Log[x] + Log[1 + y + x*y - z]), -Log[x] - Log[z], 
  -Log[x] + Log[1 + x] + Log[1 + x*y] - Log[1 - z] + Log[z] - Log[-y + z], 
  2*Log[x] - Log[1 + x] - Log[1 + x*y] + Log[1 - z] - 3*(Log[x] + Log[z]) + 
   Log[-y + z]}}

